Two-Stage Robust Unit Commitment Problem with Complex Temperature and Demand Uncertainties

In this paper, we present and study a robust unit commitment model and some variants that consider complex temperature and demand uncertainties. Since there is a strong relationship among the efficiency of gas generators, demand, and temperature in practical systems, our robust models have both left- and right-hand-side (LHS and RHS, respectively) uncertainties. Unlike many existing robust models with RHS uncertainty only, the introduction of LHS uncertainty imposes a huge challenge in computing robust solutions. For those complex formulations, we analyze their structures, derive important properties, and design exact and fast approximation solution strategies under the column-and-constraint generation framework. Numerical experiments are conducted on typical IEEE test systems, which showcase the great performance of our solution methods and demonstrate a clear impact of complex and correlated uncertainties in system operations.

==> Tem1.dat <==
Time	S1	S2	S3
0	2.65	2.65	2.65
1	2.65	2.65	2.65
2	2.65	2.65	2.65
3	2.65	2.65	2.65
4	2.65	2.65	2.65
5	2.65	2.65	2.65
6	2.65	2.65	2.65
7	2.65	2.65	2.65
8	2.65	2.65	2.65
9	2.65	2.65	2.65
10	2.65	2.65	2.65
11	2.65	2.65	2.65
12	2.865	2.65	3.055
13	2.865	3.055	3.245
14	3.245	3.055	3.245
15	3.4	3.055	3.4
16	3.4	3.055	3.4
17	3.4	3.055	3.4
18	3.245	3.055	3.245
19	3.03	3.055	3.245
20	2.84	2.865	3.245
21	2.65	2.65	2.65
22	2.65	2.65	2.65
23	2.65	2.65	2.65


==> Tem2.dat <==
Time	S1	S2	S3
0	2.65	2.65	2.65
1	2.65	2.65	2.65
2	2.65	2.65	2.65
3	2.65	2.65	2.65
4	2.65	2.65	2.65
5	2.65	2.65	2.65
6	2.65	2.65	2.65
7	2.65	2.65	2.65
8	2.65	2.65	2.65
9	2.65	2.65	2.65
10	2.65	2.65	2.65
11	2.65	2.65	2.65
12	2.65	2.865	2.65
13	3.055	2.865	3.055
14	3.055	3.245	3.245
15	3.055	3.4	3.4
16	3.055	3.4	3.4
17	3.055	3.4	3.4
18	3.055	3.245	3.055
19	3.055	3.03	3.055
20	2.865	2.84	2.84
21	2.65	2.65	2.65
22	2.65	2.65	2.65
23	2.65	2.65	2.65

